World In-Context Learning for Agentic Robot Manipulation

Trained action policies write manipulation skill into network weights, tying what is learned to the distribution it is learned from. In-context learning (ICL) avoids this coupling but has not matched trained policies, because a demonstration recorded in another scene carries no feedback from the world the robot currently faces. We observe that what an agent learns in context is semantic, recording task steps and object roles rather than visual appearance, so experience gathered in one world transfers to another. Based on this insight, we propose World In-Context Learning (WICL), a paradigm in which a frozen model starts from a demonstration, rehearses the task in a world such as a simulator, and writes the feedback into its context rather than its weights. We build RoboScript, a modular infrastructure that implements WICL for agentic manipulation. From a single demonstration, RoboScript learns each task through rehearsal in simulation, freezes the learned knowledge as a Task Memory, and deploys the frozen memory on new scenes with data isolation that ensures every deployment input is available on a real robot. On all 50 tasks of RoboTwin 2.0, RoboScript reaches 83.4% mean success across clean and randomized settings with one demonstration per task and no gradient updates, exceeding the strongest trained action policy by over 20 points. The method generalizes across visual distributions, improves through reflection, scales with the foundation model, and transfers to a physical dual-arm robot through cross-embodiment memory adaptation. With a world in the loop, a robot can learn a manipulation task in its context as well as it learns one in its weights. All code is available at https://github.com/ArcheOne-AI/RoboScript

==> MANIFEST.txt <==
arxiv_banner.cls
assets/ArcheOne.pdf
assets/ByteSans-Bold.ttf
assets/ByteSans-Medium.ttf
assets/bytesans.tfm
assets/bytesansmedium.tfm
assets/HUST.pdf
assets/roboscript-logo.pdf
main.bbl
main.bib
main.tex
MANIFEST.txt
srcs/1-intro.pdf
srcs/2-WICL.pdf
srcs/3-RoboScript.pdf
srcs/5-infra-detail.pdf
srcs/5-infra-overview.pdf
srcs/plot-cost.pdf
srcs/plot-failure.pdf
srcs/plot-paired.pdf
srcs/plot-qual.pdf
srcs/plot-random.pdf
srcs/plot-retention-3d.pdf
srcs/plot-rsi.pdf
srcs/real-robo-rollout.pdf
srcs/real-robo.pdf

